Quantum Neural Architecture Search with Quantum Circuits Metric and Bayesian Optimization

Quantum neural networks are promising for a wide range of applications in the Noisy Intermediate-Scale Quantum era. As such, there is an increasing demand for automatic quantum neural architecture search. We tackle this challenge by designing a quantum circuits metric for Bayesian optimization with Gaussian process. To this goal, we propose a new quantum gates distance that characterizes the gates' action over every quantum state and provide a theoretical perspective on its geometrical properties. Our approach significantly outperforms the benchmark on three empirical quantum machine learning problems including training a quantum generative adversarial network, solving combinatorial optimization in the MaxCut problem, and simulating quantum Fourier transform. Our method can be extended to characterize behaviors of various quantum machine learning models.

==> data/maxcut-EI.txt <==
X	Y	STD
0 0.8574961988653534 0.010089939128072023
1 0.875278518116058 0.008047550018700412
2 0.8806874330561634 0.009316803098435978
3 0.8806874330561634 0.009316803098435978
4 0.8844054383937165 0.00754258804021904
5 0.8867681560186188 0.005966684542729023
6 0.8867681560186188 0.005966684542729023
7 0.8873532633730575 0.005969677294342751
8 0.8900443231551569 0.005071021438460263
9 0.8912529101266603 0.005489046729895009
10 0.8953530984334231 0.007357620301919509
11 0.8958847714403354 0.0074155474345630416
12 0.8958847714403354 0.0074155474345630416
13 0.8958847714403354 0.0074155474345630416
14 0.8958847714403354 0.0074155474345630416
15 0.8958847714403354 0.0074155474345630416
16 0.8958847714403354 0.0074155474345630416
17 0.8972996139414051 0.00730829363069068
18 0.8990057829218246 0.008033188394754323
19 0.9059560920113822 0.010063398803100018
20 0.9119175753192875 0.011095561224895049
21 0.9119175753192875 0.011095561224895049
22 0.9162358953932402 0.010046332255324256
23 0.9162358953932402 0.010046332255324256
24 0.9162358953932402 0.010046332255324256
25 0.9162358953932402 0.010046332255324256

==> data/maxcut-ansatz.txt <==
X	Y
0 0.7642303191248828
1 0.7642303191248828
2 0.7642303191248828
3 0.7642303191248828
4 0.7642303191248828
5 0.7642303191248828
6 0.7642303191248828
7 0.7642303191248828
8 0.7642303191248828
9 0.7642303191248828
10 0.7642303191248828
11 0.7642303191248828
12 0.7642303191248828
13 0.7642303191248828
14 0.7642303191248828
15 0.7642303191248828
16 0.7642303191248828
17 0.7642303191248828
18 0.7642303191248828
19 0.7642303191248828
20 0.7642303191248828
21 0.7642303191248828
22 0.7642303191248828
23 0.7642303191248828
24 0.7642303191248828
25 0.7642303191248828

==> data/maxcut-random.txt <==
X	Y	STD
0 0.8574961988653534 0.010089939128072023
1 0.8574961988653534 0.010089939128072023
2 0.8574961988653534 0.010089939128072023
3 0.8593130673949431 0.010436291390152603
4 0.8650080555241674 0.010890384437122572
5 0.8650080555241674 0.010890384437122572
6 0.8650080555241674 0.010890384437122572
7 0.8650080555241674 0.010890384437122572
8 0.8650080555241674 0.010890384437122572
9 0.8650080555241674 0.010890384437122572
10 0.8650080555241674 0.010890384437122572
11 0.8650080555241674 0.010890384437122572
12 0.8650080555241674 0.010890384437122572
13 0.8650080555241674 0.010890384437122572
14 0.8767956123848668 0.006115253975537358
15 0.8767956123848668 0.006115253975537358
16 0.8767956123848668 0.006115253975537358
17 0.8767956123848668 0.006115253975537358
18 0.8767956123848668 0.006115253975537358
19 0.8767956123848668 0.006115253975537358
20 0.8767956123848668 0.006115253975537358
21 0.8767956123848668 0.006115253975537358
22 0.8767956123848668 0.006115253975537358
23 0.8767956123848668 0.006115253975537358
24 0.8767956123848668 0.006115253975537358
25 0.8767956123848668 0.006115253975537358

==> data/qft-EI.txt <==
X	Y	STD
0 0.6375027374813068 0.02678028673875383
1 0.6828865246324615 0.028947377300184842
2 0.6915467489466348 0.03223350620780175
3 0.6915467489466348 0.03223350620780175
4 0.6915467489466348 0.03223350620780175
5 0.6915467489466348 0.03223350620780175
6 0.7053538954736956 0.035167707624526014
7 0.7220205621396958 0.04357456332301809
8 0.7386872288101815 0.04968022630089506
9 0.7386872288112275 0.04968022630031424
10 0.7537662928660455 0.044863572048314565
11 0.758232112719086 0.04195920762035463
12 0.7748987793996651 0.03336149414474488
13 0.7887058981259675 0.03044898932658769
14 0.7976050501960533 0.027018529724082384
15 0.7976050501960533 0.027018529724082384
16 0.8142717167758176 0.02965585002094116
17 0.8142717167758176 0.02965585002094116
18 0.8337979313115059 0.04054019786740563
19 0.8337979313115059 0.04054019786740563
20 0.8337979313151025 0.04054019786813078
21 0.8407537724031698 0.03869630309149112
22 0.8574204390322787 0.037512094627047604
23 0.857420439074262 0.03751209465364334
24 0.8574204391569952 0.03751209466298817
25 0.8574204391569952 0.03751209466298817

==> data/qft-random.txt <==
X	Y	STD
0 0.6375027374813068 0.02678028673875383
1 0.6375027374813068 0.02678028673875383
2 0.6375027374813068 0.02678028673875383
3 0.6651783303177414 0.02856514437732749
4 0.6651783303177414 0.02856514437732749
5 0.720526695174784 0.026998458737942592
6 0.720526695174784 0.026998458737942592
7 0.77720406805132 0.015876443275734436
8 0.77720406805132 0.015876443275734436
9 0.77720406805132 0.015876443275734436
10 0.77720406805132 0.015876443275734436
11 0.77720406805132 0.015876443275734436
12 0.7938707347683026 0.02269071912695944
13 0.7938707347683026 0.02269071912695944
14 0.7938707347683026 0.02269071912695944
15 0.7938707347683026 0.02269071912695944
16 0.7938707347683026 0.02269071912695944
17 0.7938707347683026 0.02269071912695944
18 0.7938707347683026 0.02269071912695944
19 0.7938707347683026 0.02269071912695944
20 0.7938707347683026 0.02269071912695944
21 0.7938707347683026 0.02269071912695944
22 0.7938707347683026 0.02269071912695944
23 0.7938707347683026 0.02269071912695944
24 0.7938707347683026 0.02269071912695944
25 0.7938707347683026 0.02269071912695944

==> data/qgan-EI.txt <==
X	Y	STD
0 -0.9337305941085609 0.11549099719973745
1 -0.9337305941085609 0.11549099719973745
2 -0.9337305941085609 0.11549099719973745
3 -1.1183496657619934 0.08161727567552304
4 -1.1183496657619934 0.08161727567552304
5 -1.1183496657619934 0.08161727567552304
6 -1.1183496657619934 0.08161727567552304
7 -1.1183496657619934 0.08161727567552304
8 -1.1183496657619934 0.08161727567552304
9 -1.1183496657619934 0.08161727567552304
10 -1.2821147634375183 0.17819738164098398
11 -1.2821147634375183 0.17819738164098398
12 -1.2821147634375183 0.17819738164098398
13 -1.2821147634375183 0.17819738164098398
14 -1.2821147634375183 0.17819738164098398
15 -1.2821147634375183 0.17819738164098398
16 -1.2821147634375183 0.17819738164098398
17 -1.2821147634375183 0.17819738164098398
18 -1.2821147634375183 0.17819738164098398
19 -1.2821147634375183 0.17819738164098398
20 -1.6029663031975516 0.4296240443493024
21 -1.6029663031975516 0.4296240443493024
22 -1.6982004568336038 0.3839049859617117
23 -1.6982004568336038 0.3839049859617117
24 -1.6982004568336038 0.3839049859617117
25 -1.7584232506639077 0.3606997944577648

==> data/qgan-random.txt <==
X	Y	STD
0 -0.9337305941085609 0.11549099719973745
1 -0.9337305941085609 0.11549099719973745
2 -0.9337305941085609 0.11549099719973745
3 -0.9337305941085609 0.11549099719973745
4 -0.9337305941085609 0.11549099719973745
5 -0.9337305941085609 0.11549099719973745
6 -0.9337305941085609 0.11549099719973745
7 -0.9337305941085609 0.11549099719973745
8 -1.0330023827821926 0.06402810822394628
9 -1.0330023827821926 0.06402810822394628
10 -1.1396488922618662 0.06150782317964076
11 -1.1396488922618662 0.06150782317964076
12 -1.1396488922618662 0.06150782317964076
13 -1.1396488922618662 0.06150782317964076
14 -1.1396488922618662 0.06150782317964076
15 -1.1396488922618662 0.06150782317964076
16 -1.1396488922618662 0.06150782317964076
17 -1.1396488922618662 0.06150782317964076
18 -1.1396488922618662 0.06150782317964076
19 -1.1396488922618662 0.06150782317964076
20 -1.1396488922618662 0.06150782317964076
21 -1.1396488922618662 0.06150782317964076
22 -1.1396488922618662 0.06150782317964076
23 -1.1396488922618662 0.06150782317964076
24 -1.2289165732406808 0.10844461351396319
25 -1.2289165732406808 0.10844461351396319
